Properties of the Be-type stars in 30 Doradus

The evolutionary status of Be-type stars remains unclear, with both single-star and binary pathways having been proposed. Here, VFTS spectroscopy of 73 Be-type stars, in the spectral-type range, B0--B3, is analysed to estimate projected rotational velocities, radial velocities and stellar parameters. They are found to be rotating faster than the corresponding VFTS B-type sample but simulations imply that their projected rotational velocities are inconsistent with them all rotating at near critical velocities. The de-convolution of the projected rotational velocities estimates leads to a mean rotational velocity estimate of 320-350 km/s, approximately 100 km/s larger than that for the corresponding B-type sample. There is a dearth of targets with rotational velocities less than 0.4 of the critical velocity, with a broad distribution reaching up to critical rotation. Our best estimate for the mean or median of the rotational velocitiy is 0.68 of the critical velocity. Rapidly-rotating B-type stars are more numerous than their Be-type counterparts, whilst the observed frequency of Be-type stars identified as binary systems is significantly lower than that for normal B-type stars, consistent with their respective radial-velocity dispersions. The semi-amplitudes for the Be-type binaries are also smaller. Similar results are found for a SMC Be-type sample centred on NGC346 with no significant differences being found between the two samples. These results are compared with the predictions of single and binary stellar evolutionary models for Be-type stars. Assuming that a single mechanism dominated the production of classical Be-type stars, our comparison would favour a binary evolutionary history.

==> Supplementary material/Tables_2_4.txt <==
Byte-by-byte Description of file of Table 2

Bytes  Format Units  Explanations

1-4     I4    ---    VFTS star number, SB1 system marked with an asterisk 
8-26    A22   ---    Spectral Type
29      A1    ---    Cluster designation, with H: Hodge 201 and S: SLS637
33-35   I3    ---    S/N ratio of LR02 spectra  
39      I1    ---    Line-set used for estimates  
43-45   I3    km/s   Mean of vsini estimates using the FT methodology
49-50   I2    km/s   Standard deviation of vsini estimates using the FT methodology
54      I1    ---    Number of vsini estimates using the FT methodology
58      I1    ---    Quality rating of FT vsini estimates
62-64   I3    km/s   Mean of vsini estimates using the PF methodology
68-70   I3    km/s   Mean FT vsini estimate corrected for gravity darkening 
74-76   I3    km/s   Mean of radial velocity estimates 
80-81   I3    km/s   Standard deviation of radial velocity estimates 

022    B0-0.5 V-IIIe             65   2   364   36   4   3   312   406   262   26
030    B3-5e (shell)             65   2   295   20   4   2   309   317   263   17
034    B1.5 Ve                  105   2   174   15   8   1   199   190   306   20
068    B1-1.5e                   55   2   337   66   3   3   348   370   263   26
101    B0.7: Vne                 95   2   358   19   7   1   342   398   273   21
135    B1: V-IIIne              135   2   299   40   4   3   332   323   265    7
152    B2 IIIe                  130   1    48    5   8   1    54    59   271    2
156    B1-1.5 V-IIIe+            90   2   383   27   4   2   387   435   293   22
158    B1-1.5 Ve+               170   2   297   22   6   1   309   321   280   14
164    B2: V-IIIe+               80   2   191   22   6   1   201   207   293   16
166    B2: V-IIIe+               65   2   227   29   8   1   250   244   267   14
194    B2 V-IIIe+               110   2   217   28   6   1   235   233   280   13
196    B2 IIIe+                 155   2   200    9   6   1   211   216   265   11
200    B1-1.5 IIIe+             145   2   260   12   7   1   273   278   260    9
213*   B2 III:e                 145   2   181   20   6   1   195   197           
224    B1-2 V-IIIe+             110   2   340   11   6   1   345   373   267   10
233    B1-2 V-IIIe               85   2   407   21   5   1   400   471   261   24
237    B1-1.5 V-IVe             130   1    96    9   6   1    90   111   279    8
254    B1-2 Ve                   80   2   376   24   4   2   354   424   259   10
263    B2: V-IIIe+               70   2   388   18   4   2   365   441   268   11
268    B1.5 Ve+                  75   2   199   21   3   3   206   215   268   13
272    B3: IIIe+ (shell?)   H   120   2   292   17   4   3   282   314   271   19
279    B2: Ve+              H    90   2   244   31   6   2   230   262   260   10
282    B3-5 III(n)e         H   120   2   268   12   6   1   262   287   252    9
283    B1.5 V-III(n)e       H   205   2   279   20   8   1   274   299   248    5
287    B2.5 Vne             H   105   2   318   24   6   1   297   344   263   16
293    B2 III-II(n)e        H   260   1   110    8   7   1   111   126   260    4
298    B1-2 V-IIIe+              85   2   450   15   4   3   453   546   275   17
301    B2: Ve+              H   140   2   260   19   7   1   266   278   262   14
320    B1-2 V-IIIe+             120   2   319   16   4   3   297   347   284   20
322    B1.5-2 Ve+                75   1   166   11   4   2   170   182   272   12
330    B2 III(n)e               100   2   248   10   7   1   255   266   267    8
337*   B2: V-IIIe+               85   2   412   37   3   3   406   480           
387    B1-2 IIIe+               130   2   374   31   5   2   379   421   281   18
395    B1:e                     100   1    66    7   5   2    63    79   274   11
401    B1-2 IIIe+               125   2   261   13   6   1   267   280   264   13
408    B2: V-IIIe+               95   2   395   28   4   3   399   452   229   19
467    B1-2 Ve+                  65   2   372   37   5   2   370   418   286   37
486    B1-2ne+                  215   2   329   18   4   2   335   359   274   18
629    B1-2 Ve+                 105   2   306   23   5   2   324   331   259   18
644    B1-2 Ve                   95   2   187   13   3   3   201   204   260   11
683    B2 Ve                    120   2   290   22   8   1   296   312   271   12
685    B1-3 V-IIIe+              75   2   276   15   5   2   261   296   240   13
697*   B1-2 Ve                  100   1   121   14   5   2   101   137           
735    B1-2 IIIe+                55   1   136    9   4   2   129   153   268   19
738    B0.5 IIIe+               180   2   190   13   6   1   210   206   272   11
756    B0.5 IIIe+               205   1   143   15   4   2   141   158   281   16
781    B0.7: V-IIIe+            105   2   180   36   6   3   196   197   261   14
786    B1-2 IIIe+                85   2   314   17   7   1   299   341   270   20
794    B1-2 V-IIIe+             125   2   274   13   7   1   288   293   273   10
796    B1-2 Ve+                  70   2   189   19   6   1   199   205   284    8
800    B1-2 IIIe+               110   2   275   19   6   1   267   295   269   11
813    B2.5 Ve                   75   2   213   24   6   1   209   229   263   12
823    B2-3 III:e           S    90   2   223   27   8   1   218   241   257   12
824    B1.5-2 Ve            S    45   2   206    7   4   3   185   222   251   13
835    B1 Ve                S    85   1    49    7   8   1    44    60   250    5
836    B1.5 IIIe            S   120   2   221   15   6   1   239   237   254    7
840    B1.5: Ve             S    45   2   323   14   3   3   298   352   255   11
842    B1-2 IIIe+           S    75   2   243   11   6   1   246   260   245   22
847*   B0.7-1 IIIne             170   2   258   29   5   2   268   276           
848    B1.5 IIIe+               160   2   150    6   6   1   183   166   243    7
853    B1-2 Ve+                  75   2   219   17   4   2   223   236   259   16
854    B1-3 V-IIIe+              75   2   300   29   3   3   348   324   282   15
874*   B1.5 IIIe+               150   1    67    8   5   1    63    81           
876    B3-5 III(n)e              75   2   297   25   5   1   308   320   242   11
877*   B1-3 V-IIIe+              90   2   267   18   4   2   255   286           
880    B1-2 Ve (shell)           70   2   280   33   7   1   275   301   277   11
889    B1-2 Ve                   65   2   218    9   4   2   215   234   257   11

	
Byte-by-byte Description of file of Table 4

Bytes  Format Units  Explanations

1-3     I3    ---      VFTS star number
7-11    I5    K        Effective temperature estimate
12      A1    ---      A semi-colon assumes a luminosity class V
16-19   F4.2  cm/s/s   Logarithmic gravity estimate
23-25   I3    km/s     Critical velocity estimate
29-30   I2    solar    Stellar mass estimate  
022   29600    3.60   471   21
030   19000:   2.75   278   18
034   25700:   4.30   585   10
068   26200:   3.40   409   19
101   27950    3.95   520   14
135   25475    3.80   459   12
152   21700    3.40   365   12
156   24900    3.40   398   17
158   26200    3.75   455   13
164   23125    3.70   424   11
166   23125    3.85   451   10
194   23125    3.60   409   12
196   21700    3.25   348   14
200   23550    3.35   375   15
213   21700    3.50   378   11
224   24300    3.45   397   15
233   24300    3.55   413   14
237   26250    3.90   486   12
254   25700    4.00   504   11
263   23125    3.45   383   13
268   25700    3.85   473   12
272   19250    3.35   339   10
279   24550    3.95   478   10
282   19000    3.25   320   10
283   24300    3.70   433   12
287   23400    4.10   508    9
293   21000    3.20   338   14
298   24300    3.70   433   12
301   24550    3.70   433   12
320   24300    3.55   413   14
322   25125    3.70   442   13
330   21700    3.10   330   16
337   23125    4.10   508    9
387   22950    3.50   394   13
395   26800:   3.15   394   29
401   22950    3.20   355   17
408   23125    3.35   375   15
467   25700    3.85   473   12
486   25700:   3.80   468   13
629   25700    3.95   490   11
644   25700    3.70   450   14
683   24450    3.85   462   11
685   23125    3.80   439   10
697   25700    3.80   468   13
735   22950    3.45   383   13
738   26650    3.35   408   21
756   26650    3.40   414   20
781   26675    3.80   477   14
786   22950    3.20   355   17
794   24300    3.85   462   11
796   25700    4.25   568   10
800   22950    3.25   354   15
813   23400    4.10   508    9
823   20450    3.25   341   13
824   25125    3.85   473   12
825   23725    3.35   381   16
835   26800    4.05   530   12
836   22950    3.35   375   15
840   25700    4.15   537   10
842   22950    3.45   383   13
847   24775    3.55   420   15
848   22950    3.10   340   18
853   25700    3.75   455   13
854   23125    3.35   375   15
874   22950    3.55   398   12
876   19250    3.25   327   11
877   23125    3.40   379   14
880   25700    3.95   490   11
889   25700    4.00   504   11

